GSRAIN: Physically Calibrated High-/Low-Frequency Rainfall Synthesis for 3D Gaussian Driving Scenes

Existing rainfall simulation methods for autonomous driving remain limited in physical controllability and multi-view consistency. This paper presents GSRAIN, a high-/low-frequency rainfall synthesis method for 3D Gaussian Splatting (3DGS) driving scenes. GSRAIN constructs a high-frequency raindrop model from measured rainfall data and generates low-frequency rainy appearance using a geometry-aware single-step diffusion model. The two effects are then fused in a unified 3DGS scene, enabling rainfall-intensity control over the range of 0--13~mm/h. The proposed method achieves a Fr\'{e}chet Inception Distance (FID) of 149.09, outperforming CycleGAN-Turbo (155.71) and WeatherEdit (157.94). Object-detection and closed-loop driving experiments further show that the generated scenes expose scene-dependent performance changes of the evaluated algorithms under controllable rainfall. These results indicate that GSRAIN provides an effective approach for constructing physically controllable, repeatable, and closed-loop-compatible rainy-weather test scenes for autonomous driving.

==> README.txt <==
GSRAIN IEEE Journal Overleaf Project (final layout-checked version)

Compiler: pdfLaTeX
Main file: main.tex

Layout changes in this version:
1. Removed the two local float barriers that caused large blank areas on pages 8 and 11.
2. Restored Fig. 13 and Fig. 14 to compact single-column IEEE float placement, following the stable 0728 layout.
3. Kept all figures as the original PDF assets.
4. Balanced the final references page with IEEEtran's built-in column trigger.
5. First author is Fanyu Wang; corresponding author is Junyi Chen.

No technical content, equations, experimental data, or reference entries were removed.

